CodeGolf Bench: A Multi-Language Benchmark for Evaluating Concise Code Generation Capabilities of Large Language Models

This paper introduces Code Bench, a benchmark capable of evaluating Large Language Models (LLMs) concise code generation abilities in 60 programming languages. Based on code golf, a recreational programming competition focused on minimal character or byte solutions, the benchmark provides a distinctive measure of LLMs ability to produce efficient, concise code. Unlike existing benchmarks limited by fixed problem sets and language coverage, CodeGolf Bench leverages the code.golf platform to provide new problems and live human performance baselines. Evaluation of nine LLMs on Python and C++ tasks demonstrates that reasoning models significantly outperform non-reasoning models, achieving best average percentile of 70.97%. This performance gap is particularly pronounced in C++, highlighting reasoning's importance for languages with strict syntax requirements. Non-reasoning models struggle more with efficiency optimization across both languages, with best percentiles significantly lower than reasoning counterparts. CodeGolf Bench offers a dynamic framework for evaluating LLM code generation capabilities against evolving human performance on code golf.

==> cpp_Qwen_Qwen3-235B-A22B-fp8-tput_violin.csv <==
x,y
1.0,0.0
1.0,2.0408163265306123
1.0,4.081632653061225
1.0,6.122448979591837
1.0,8.16326530612245
1.0,10.204081632653061
1.0,12.244897959183675
1.0,14.285714285714286
1.0,16.3265306122449
1.0,18.367346938775512
1.0,20.408163265306122
1.0,22.448979591836736
1.0,24.48979591836735
1.0,26.53061224489796
1.0,28.571428571428573
1.0,30.612244897959183
1.0,32.6530612244898
1.0,34.69387755102041
1.0,36.734693877551024
1.0,38.775510204081634
1.0,40.816326530612244
1.0,42.85714285714286
1.0,44.89795918367347
1.0,46.93877551020408
1.0,48.9795918367347
1.0,51.02040816326531
1.0,53.06122448979592
1.0,55.10204081632653
1.0,57.142857142857146
1.0,59.183673469387756
1.0,61.224489795918366
1.0,63.26530612244898
1.0,65.3061224489796
1.0,67.34693877551021
1.0,69.38775510204081
1.0,71.42857142857143
1.0,73.46938775510205
1.0,75.51020408163265
1.0,77.55102040816327
1.0,79.59183673469389
1.0,81.63265306122449
1.0,83.6734693877551
1.0,85.71428571428572
1.0,87.75510204081633
1.0,89.79591836734694
1.0,91.83673469387756
1.0,93.87755102040816
1.0,95.91836734693878
1.0,97.9591836734694
1.0,100.0
1.3,100.0
1.2586826841841405,97.9591836734694
1.1658462555803568,95.91836734693878
1.0790562464621343,93.87755102040816
1.0280194056206169,91.83673469387756
1.00738369678822,89.79591836734694
1.0014467083822445,87.75510204081633
1.0002107561951135,85.71428571428572
1.0000228282126304,83.6734693877551
1.0000018384664071,81.63265306122449
1.000000110089744,79.59183673469389
1.0000000050192273,77.55102040816327
1.0000000028565939,75.51020408163265
1.000000045884607,73.46938775510205
1.000000583822512,71.42857142857143
1.0000055641389634,69.38775510204081
1.000039853499861,67.34693877551021
1.0002156442443138,65.3061224489796
1.0008884177677455,63.26530612244898
1.002819269033511,61.224489795918366
1.007003470739924,59.183673469387756
1.0138973869256331,57.142857142857146
1.0225108665649423,55.10204081632653
1.0303973585338997,53.06122448979592
1.0352675585058155,51.02040816326531
1.0378428359652223,48.9795918367347
1.0430224362166343,46.93877551020408
1.0556567369999308,44.89795918367347
1.073932771119774,42.85714285714286
1.0898394640270677,40.816326530612244
1.0983231179895756,38.775510204081634
1.1034809316023517,36.734693877551024
1.1127444973675327,34.69387755102041
1.125724629186813,32.6530612244898
1.1322597171808644,30.612244897959183
1.124281934216368,28.571428571428573
1.1077486112851538,26.53061224489796
1.0978589307055595,24.48979591836735
1.1028124738592975,22.448979591836736
1.1173850595613757,20.408163265306122
1.1317683318758827,18.367346938775512
1.1404276086303506,16.3265306122449
1.1416742254600774,14.285714285714286
1.1346345020229722,12.244897959183675
1.1192595819857296,10.204081632653061
1.097347099565141,8.16326530612245
1.0730405000670913,6.122448979591837
1.0515979065452392,4.081632653061225
1.0358353783925631,2.0408163265306123
1.0245468038302181,0.0


==> cpp_deepseek-ai_DeepSeek-R1-Distill-Llama-70B_violin.csv <==
x,y
0.0,0.0
0.0,2.0408163265306123
0.0,4.081632653061225
0.0,6.122448979591837
0.0,8.16326530612245
0.0,10.204081632653061
0.0,12.244897959183675
0.0,14.285714285714286
0.0,16.3265306122449
0.0,18.367346938775512
0.0,20.408163265306122
0.0,22.448979591836736
0.0,24.48979591836735
0.0,26.53061224489796
0.0,28.571428571428573
0.0,30.612244897959183
0.0,32.6530612244898
0.0,34.69387755102041
0.0,36.734693877551024
0.0,38.775510204081634
0.0,40.816326530612244
0.0,42.85714285714286
0.0,44.89795918367347
0.0,46.93877551020408
0.0,48.9795918367347
0.0,51.02040816326531
0.0,53.06122448979592
0.0,55.10204081632653
0.0,57.142857142857146
0.0,59.183673469387756
0.0,61.224489795918366
0.0,63.26530612244898
0.0,65.3061224489796
0.0,67.34693877551021
0.0,69.38775510204081
0.0,71.42857142857143
0.0,73.46938775510205
0.0,75.51020408163265
0.0,77.55102040816327
0.0,79.59183673469389
0.0,81.63265306122449
0.0,83.6734693877551
0.0,85.71428571428572
0.0,87.75510204081633
0.0,89.79591836734694
0.0,91.83673469387756
0.0,93.87755102040816
0.0,95.91836734693878
0.0,97.9591836734694
0.0,100.0
0.3,100.0
0.26998278562376277,97.9591836734694
0.19677980767931014,95.91836734693878
0.11615947168519104,93.87755102040816
0.05553392417565329,91.83673469387756
0.021502637642831116,89.79591836734694
0.0067430246651624,87.75510204081633
0.0017125663198513318,85.71428571428572
0.0003522651562123552,83.6734693877551
5.868425765667668e-05,81.63265306122449
7.917775456725107e-06,79.59183673469389
8.651957667862273e-07,77.55102040816327
7.656939916608154e-08,75.51020408163265
5.488199606915264e-09,73.46938775510205
3.1983573607709584e-10,71.42857142857143
3.890434647085057e-11,69.38775510204081
3.713738569263092e-10,67.34693877551021
4.6541925271755905e-09,65.3061224489796
4.7312148787767827e-08,63.26530612244898
3.8952559679166535e-07,61.224489795918366
2.5973965507488088e-06,59.183673469387756
1.4027920305647576e-05,57.142857142857146
6.13671008620461e-05,55.10204081632653
0.00021749600446163003,53.06122448979592
0.0006248203264324469,51.02040816326531
0.0014567457931793858,48.9795918367347
0.0027648814972277194,46.93877551020408
0.004304846717319555,44.89795918367347
0.005601450015885854,42.85714285714286
0.006354207390807867,40.816326530612244
0.006814131820829125,38.775510204081634
0.00767852698512874,36.734693877551024
0.009664601654349176,34.69387755102041
0.013351124775648204,32.6530612244898
0.019413888594507,30.612244897959183
0.02877278051599971,28.571428571428573
0.04225127366565362,26.53061224489796
0.059781166570135186,24.48979591836735
0.07960373396237319,22.448979591836736
0.09835230573851828,20.408163265306122
0.11258355410533376,18.367346938775512
0.12080437665649138,16.3265306122449
0.12410578022115801,14.285714285714286
0.124858319473443,12.244897959183675
0.12491066346037535,10.204081632653061
0.12466931651995987,8.16326530612245
0.12290784093091589,6.122448979591837
0.11692977045845943,4.081632653061225
0.1038259876297672,2.0408163265306123
0.08303896578554505,0.0


==> cpp_deepseek-ai_DeepSeek-V3_violin.csv <==
x,y
1.0,0.0
1.0,2.0408163265306123
1.0,4.081632653061225
1.0,6.122448979591837
1.0,8.16326530612245
1.0,10.204081632653061
1.0,12.244897959183675
1.0,14.285714285714286
1.0,16.3265306122449
1.0,18.367346938775512
1.0,20.408163265306122
1.0,22.448979591836736
1.0,24.48979591836735
1.0,26.53061224489796
1.0,28.571428571428573
1.0,30.612244897959183
1.0,32.6530612244898
1.0,34.69387755102041
1.0,36.734693877551024
1.0,38.775510204081634
1.0,40.816326530612244
1.0,42.85714285714286
1.0,44.89795918367347
1.0,46.93877551020408
1.0,48.9795918367347
1.0,51.02040816326531
1.0,53.06122448979592
1.0,55.10204081632653
1.0,57.142857142857146
1.0,59.183673469387756
1.0,61.224489795918366
1.0,63.26530612244898
1.0,65.3061224489796
1.0,67.34693877551021
1.0,69.38775510204081
1.0,71.42857142857143
1.0,73.46938775510205
1.0,75.51020408163265
1.0,77.55102040816327
1.0,79.59183673469389
1.0,81.63265306122449
1.0,83.6734693877551
1.0,85.71428571428572
1.0,87.75510204081633
1.0,89.79591836734694
1.0,91.83673469387756
1.0,93.87755102040816
1.0,95.91836734693878
1.0,97.9591836734694
1.0,100.0
1.3,100.0
1.2714569884791667,97.9591836734694
1.2011130919741424,95.91836734693878
1.1219942066936421,93.87755102040816
1.0605895459553458,91.83673469387756
1.0246386834486263,89.79591836734694
1.00820416886316,87.75510204081633
1.0022408755540613,85.71428571428572
1.000520987329082,83.6734693877551
1.0001765926330293,81.63265306122449
1.0002868686954547,79.59183673469389
1.0007175803394042,77.55102040816327
1.0015360647237346,75.51020408163265
1.0026979171491461,73.46938775510205
1.003880166309321,71.42857142857143
1.0045691313459815,69.38775510204081
1.0044053126459158,67.34693877551021
1.0034776144386983,65.3061224489796
1.0022478811245241,63.26530612244898
1.0011906902918852,61.224489795918366
1.0005224243842263,59.183673469387756
1.000216783577104,57.142857142857146
1.0001879234193074,55.10204081632653
1.0004531896763502,53.06122448979592
1.0011878182989182,51.02040816326531
1.0026304627290772,48.9795918367347
1.0048311162958747,46.93877551020408
1.007420094703991,44.89795918367347
1.0097720593654669,42.85714285714286
1.011672875456107,40.816326530612244
1.013865111334675,38.775510204081634
1.0176023601866988,36.734693877551024
1.0233382555064932,34.69387755102041
1.0299384086527095,32.6530612244898
1.0354647717945653,30.612244897959183
1.0386801195089446,28.571428571428573
1.0395028015139471,26.53061224489796
1.038186496527997,24.48979591836735
1.0347296498266045,22.448979591836736
1.029334439735786,20.408163265306122
1.0229803865726121,18.367346938775512
1.017157636865077,16.3265306122449
1.0132448450930607,14.285714285714286
1.012659200612337,12.244897959183675
1.0179073353058763,10.204081632653061
1.0329338605696714,8.16326530612245
1.0605246736011407,6.122448979591837
1.0970766161322052,4.081632653061225
1.12994576221102,2.0408163265306123
1.143242376563671,0.0


==> cpp_deepseek-reasoner_violin.csv <==
x,y
2.0,0.0
2.0,2.0408163265306123
2.0,4.081632653061225
2.0,6.122448979591837
2.0,8.16326530612245
2.0,10.204081632653061
2.0,12.244897959183675
2.0,14.285714285714286
2.0,16.3265306122449
2.0,18.367346938775512
2.0,20.408163265306122
2.0,22.448979591836736
2.0,24.48979591836735
2.0,26.53061224489796
2.0,28.571428571428573
2.0,30.612244897959183
2.0,32.6530612244898
2.0,34.69387755102041
2.0,36.734693877551024
2.0,38.775510204081634
2.0,40.816326530612244
2.0,42.85714285714286
2.0,44.89795918367347
2.0,46.93877551020408
2.0,48.9795918367347
2.0,51.02040816326531
2.0,53.06122448979592
2.0,55.10204081632653
2.0,57.142857142857146
2.0,59.183673469387756
2.0,61.224489795918366
2.0,63.26530612244898
2.0,65.3061224489796
2.0,67.34693877551021
2.0,69.38775510204081
2.0,71.42857142857143
2.0,73.46938775510205
2.0,75.51020408163265
2.0,77.55102040816327
2.0,79.59183673469389
2.0,81.63265306122449
2.0,83.6734693877551
2.0,85.71428571428572
2.0,87.75510204081633
2.0,89.79591836734694
2.0,91.83673469387756
2.0,93.87755102040816
2.0,95.91836734693878
2.0,97.9591836734694
2.0,100.0
2.207538616264775,100.0
2.1895996827035322,97.9591836734694
2.1445618423517114,95.91836734693878
2.091991377344569,93.87755102040816
2.048856004522507,91.83673469387756
2.02165539709412,89.79591836734694
2.0080110922938306,87.75510204081633
2.002473401941486,85.71428571428572
2.0006373456680735,83.6734693877551
2.000137066952874,81.63265306122449
2.000024601855124,79.59183673469389
2.000003685363532,77.55102040816327
2.0000004607551416,75.51020408163265
2.0000000480770077,73.46938775510205
2.0000000041868056,71.42857142857143
2.0000000003044556,69.38775510204081
2.0000000000211884,67.34693877551021
2.0000000000413563,65.3061224489796
2.0000000005005663,63.26530612244898
2.0000000051842544,61.224489795918366
2.000000044933415,59.183673469387756
2.000000326045793,57.142857142857146
2.0000019817142465,55.10204081632653
2.0000100950859294,53.06122448979592
2.000043128515281,51.02040816326531
2.0001546357995137,48.9795918367347
2.0004656787958344,46.93877551020408
2.001178955199179,44.89795918367347
2.002512469349025,42.85714285714286
2.004517151497641,40.816326530612244
2.0068839588418617,38.775510204081634
2.008991044672532,36.734693877551024
2.0103249716278353,34.69387755102041
2.0109854900030673,32.6530612244898
2.0117072022507703,30.612244897959183
2.0131981782989015,28.571428571428573
2.015352939363029,26.53061224489796
2.017157637790833,24.48979591836735
2.017454288118771,22.448979591836736
2.015876324717086,20.408163265306122
2.013204939917698,18.367346938775512
2.0111392933345864,16.3265306122449
2.012140664152714,14.285714285714286
2.0199267868088087,12.244897959183675
2.0402092614976155,10.204081632653061
2.079674622451409,8.16326530612245
2.140846194263598,6.122448979591837
2.2143286286939694,4.081632653061225
2.2764565814651356,2.0408163265306123
2.3,0.0


==> cpp_gemini-2.5-flash-preview-04-17_violin.csv <==
x,y
3.0,0.0
3.0,2.0408163265306123
3.0,4.081632653061225
3.0,6.122448979591837
3.0,8.16326530612245
3.0,10.204081632653061
3.0,12.244897959183675
3.0,14.285714285714286
3.0,16.3265306122449
3.0,18.367346938775512
3.0,20.408163265306122
3.0,22.448979591836736
3.0,24.48979591836735
3.0,26.53061224489796
3.0,28.571428571428573
3.0,30.612244897959183
3.0,32.6530612244898
3.0,34.69387755102041
3.0,36.734693877551024
3.0,38.775510204081634
3.0,40.816326530612244
3.0,42.85714285714286
3.0,44.89795918367347
3.0,46.93877551020408
3.0,48.9795918367347
3.0,51.02040816326531
3.0,53.06122448979592
3.0,55.10204081632653
3.0,57.142857142857146
3.0,59.183673469387756
3.0,61.224489795918366
3.0,63.26530612244898
3.0,65.3061224489796
3.0,67.34693877551021
3.0,69.38775510204081
3.0,71.42857142857143
3.0,73.46938775510205
3.0,75.51020408163265
3.0,77.55102040816327
3.0,79.59183673469389
3.0,81.63265306122449
3.0,83.6734693877551
3.0,85.71428571428572
3.0,87.75510204081633
3.0,89.79591836734694
3.0,91.83673469387756
3.0,93.87755102040816
3.0,95.91836734693878
3.0,97.9591836734694
3.0,100.0
3.3,100.0
3.2631393241955102,97.9591836734694
3.1775739501722984,95.91836734693878
3.0921938087484957,93.87755102040816
3.036825890625287,91.83673469387756
3.011317063724336,89.79591836734694
3.002675736015089,87.75510204081633
3.000486722886183,85.71428571428572
3.0000681160211466,83.6734693877551
3.0000073340822495,81.63265306122449
3.0000006075349757,79.59183673469389
3.0000000387193797,77.55102040816327
3.0000000019057165,75.51020408163265
3.0000000002443676,73.46938775510205
3.0000000031813183,71.42857142857143
3.000000045020969,69.38775510204081
3.000000490629689,67.34693877551021
3.00000411602843,65.3061224489796
3.0000266002151963,63.26530612244898
3.000132625040219,61.224489795918366
3.000511847319354,59.183673469387756
3.001540400974068,57.142857142857146
3.0036741626609396,55.10204081632653
3.007185561611179,53.06122448979592
3.012250133959813,51.02040816326531
3.0196881345511812,48.9795918367347
3.0311841791773535,46.93877551020408
3.047444487145827,44.89795918367347
3.065522685705183,42.85714285714286
3.0789640595395404,40.816326530612244
3.0820386889171174,38.775510204081634
3.0744235572423717,36.734693877551024
3.0619174129698368,34.69387755102041
3.0533104268302727,32.6530612244898
3.0565899329782433,30.612244897959183
3.0759886853162097,28.571428571428573
3.109775806508846,26.53061224489796
3.149591520341041,24.48979591836735
3.183313946118219,22.448979591836736
3.2020215456737184,20.408163265306122
3.205854506733897,18.367346938775512
3.2012292024782028,16.3265306122449
3.191955869645229,14.285714285714286
3.1764096451253527,12.244897959183675
3.154414851878001,10.204081632653061
3.1330490254289804,8.16326530612245
3.1221342796520406,6.122448979591837
3.123639477879287,4.081632653061225
3.126941350153456,2.0408163265306123
3.11723587762916,0.0


==> cpp_gemini-2.5-pro-preview-03-25_violin.csv <==
x,y
0.0,0.0
0.0,2.0408163265306123
0.0,4.081632653061225
0.0,6.122448979591837
0.0,8.16326530612245
0.0,10.204081632653061
0.0,12.244897959183675
0.0,14.285714285714286
0.0,16.3265306122449
0.0,18.367346938775512
0.0,20.408163265306122
0.0,22.448979591836736
0.0,24.48979591836735
0.0,26.53061224489796
0.0,28.571428571428573
0.0,30.612244897959183
0.0,32.6530612244898
0.0,34.69387755102041
0.0,36.734693877551024
0.0,38.775510204081634
0.0,40.816326530612244
0.0,42.85714285714286
0.0,44.89795918367347
0.0,46.93877551020408
0.0,48.9795918367347
0.0,51.02040816326531
0.0,53.06122448979592
0.0,55.10204081632653
0.0,57.142857142857146
0.0,59.183673469387756
0.0,61.224489795918366
0.0,63.26530612244898
0.0,65.3061224489796
0.0,67.34693877551021
0.0,69.38775510204081
0.0,71.42857142857143
0.0,73.46938775510205
0.0,75.51020408163265
0.0,77.55102040816327
0.0,79.59183673469389
0.0,81.63265306122449
0.0,83.6734693877551
0.0,85.71428571428572
0.0,87.75510204081633
0.0,89.79591836734694
0.0,91.83673469387756
0.0,93.87755102040816
0.0,95.91836734693878
0.0,97.9591836734694
0.0,100.0
0.10363347148826058,100.0
0.09156367219988609,97.9591836734694
0.06315315278824458,95.91836734693878
0.034005656931479854,93.87755102040816
0.014311266056771223,91.83673469387756
0.004779169486897472,89.79591836734694
0.0015168787436295706,87.75510204081633
0.0011034983581690227,85.71428571428572
0.001879369817806384,83.6734693877551
0.0030719776497025284,81.63265306122449
0.003988163277514582,79.59183673469389
0.004046956770282822,77.55102040816327
0.003206053016600249,75.51020408163265
0.0019827217819689442,73.46938775510205
0.0009571987097991974,71.42857142857143
0.00036081560428631126,69.38775510204081
0.00010690325343268561,67.34693877551021
2.992517384119114e-05,65.3061224489796
3.5539810873927336e-05,63.26530612244898
0.00013912402072932715,61.224489795918366
0.0004901083379166481,59.183673469387756
0.00138985125818813,57.142857142857146
0.0031846647292621175,55.10204081632653
0.005942792525437721,53.06122448979592
0.009102857965675136,51.02040816326531
0.011551797702939267,48.9795918367347
0.012335327275598553,46.93877551020408
0.011428375262994435,44.89795918367347
0.00970443998825451,42.85714285714286
0.008192661870687743,40.816326530612244
0.007613793572263629,38.775510204081634
0.008456858420228424,36.734693877551024
0.010827487062738084,34.69387755102041
0.013944939444443624,32.6530612244898
0.01627103276951864,30.612244897959183
0.016676977946981527,28.571428571428573
0.015431633867797433,26.53061224489796
0.013692156533102918,24.48979591836735
0.012242084936166426,22.448979591836736
0.011325814464295642,20.408163265306122
0.01147197280806971,18.367346938775512
0.013551100805561045,16.3265306122449
0.018005852544249783,14.285714285714286
0.025298574739064692,12.244897959183675
0.038669018537723705,10.204081632653061
0.06684048439590147,8.16326530612245
0.12046889443506834,6.122448979591837
0.19798801169965066,4.081632653061225
0.27192699561552425,2.0408163265306123
0.3,0.0


==> cpp_meta-llama_Llama-4-Maverick-17B-128E-Instruct-FP8_violin.csv <==
x,y
5.0,0.0
5.0,2.0408163265306123
5.0,4.081632653061225
5.0,6.122448979591837
5.0,8.16326530612245
5.0,10.204081632653061
5.0,12.244897959183675
5.0,14.285714285714286
5.0,16.3265306122449
5.0,18.367346938775512
5.0,20.408163265306122
5.0,22.448979591836736
5.0,24.48979591836735
5.0,26.53061224489796
5.0,28.571428571428573
5.0,30.612244897959183
5.0,32.6530612244898
5.0,34.69387755102041
5.0,36.734693877551024
5.0,38.775510204081634
5.0,40.816326530612244
5.0,42.85714285714286
5.0,44.89795918367347
5.0,46.93877551020408
5.0,48.9795918367347
5.0,51.02040816326531
5.0,53.06122448979592
5.0,55.10204081632653
5.0,57.142857142857146
5.0,59.183673469387756
5.0,61.224489795918366
5.0,63.26530612244898
5.0,65.3061224489796
5.0,67.34693877551021
5.0,69.38775510204081
5.0,71.42857142857143
5.0,73.46938775510205
5.0,75.51020408163265
5.0,77.55102040816327
5.0,79.59183673469389
5.0,81.63265306122449
5.0,83.6734693877551
5.0,85.71428571428572
5.0,87.75510204081633
5.0,89.79591836734694
5.0,91.83673469387756
5.0,93.87755102040816
5.0,95.91836734693878
5.0,97.9591836734694
5.0,100.0
5.3,100.0
5.275711441617688,97.9591836734694
5.214020508745225,95.91836734693878
5.140321126893943,93.87755102040816
5.077706581578274,91.83673469387756
5.036346250313798,89.79591836734694
5.014359142020261,87.75510204081633
5.004791422162686,85.71428571428572
5.001350415619229,83.6734693877551
5.000321467843042,81.63265306122449
5.00006463603221,79.59183673469389
5.000010976879832,77.55102040816327
5.0000015745273165,75.51020408163265
5.000000190760547,73.46938775510205
5.000000019520637,71.42857142857143
5.0000000016872,69.38775510204081
5.00000000012317,67.34693877551021
5.000000000007595,65.3061224489796
5.000000000000396,63.26530612244898
5.000000000000032,61.224489795918366
5.000000000000264,59.183673469387756
5.0000000000040785,57.142857142857146
5.000000000053335,55.10204081632653
5.000000000589138,53.06122448979592
5.000000005496537,51.02040816326531
5.0000000433148,48.9795918367347
5.000000288314151,46.93877551020408
5.000001621039158,44.89795918367347
5.000007699274031,42.85714285714286
5.000030895581708,40.816326530612244
5.000104774669511,38.775510204081634
5.0003004516876315,36.734693877551024
5.000729353362702,34.69387755102041
5.001502121056015,32.6530612244898
5.002635942063893,30.612244897959183
5.003973161098287,28.571428571428573
5.0052184995788025,26.53061224489796
5.0061115828208145,24.48979591836735
5.006580115112126,22.448979591836736
5.006715286150317,20.408163265306122
5.006672787645337,18.367346938775512
5.006840493320608,16.3265306122449
5.008500990073903,14.285714285714286
5.014769423974671,12.244897959183675
5.030941276293665,10.204081632653061
5.06278486502994,8.16326530612245
5.111868625287152,6.122448979591837
5.1700499213397775,4.081632653061225
5.218880894318243,2.0408163265306123
5.238112287755515,0.0


==> cpp_meta-llama_Llama-4-Scout-17B-16E-Instruct_violin.csv <==
x,y
6.0,0.0
6.0,2.0408163265306123
6.0,4.081632653061225
6.0,6.122448979591837
6.0,8.16326530612245
6.0,10.204081632653061
6.0,12.244897959183675
6.0,14.285714285714286
6.0,16.3265306122449
6.0,18.367346938775512
6.0,20.408163265306122
6.0,22.448979591836736
6.0,24.48979591836735
6.0,26.53061224489796
6.0,28.571428571428573
6.0,30.612244897959183
6.0,32.6530612244898
6.0,34.69387755102041
6.0,36.734693877551024
6.0,38.775510204081634
6.0,40.816326530612244
6.0,42.85714285714286
6.0,44.89795918367347
6.0,46.93877551020408
6.0,48.9795918367347
6.0,51.02040816326531
6.0,53.06122448979592
6.0,55.10204081632653
6.0,57.142857142857146
6.0,59.183673469387756
6.0,61.224489795918366
6.0,63.26530612244898
6.0,65.3061224489796
6.0,67.34693877551021
6.0,69.38775510204081
6.0,71.42857142857143
6.0,73.46938775510205
6.0,75.51020408163265
6.0,77.55102040816327
6.0,79.59183673469389
6.0,81.63265306122449
6.0,83.6734693877551
6.0,85.71428571428572
6.0,87.75510204081633
6.0,89.79591836734694
6.0,91.83673469387756
6.0,93.87755102040816
6.0,95.91836734693878
6.0,97.9591836734694
6.0,100.0
6.3,100.0
6.254419743452483,97.9591836734694
6.155181332695739,95.91836734693878
6.06807493815243,93.87755102040816
6.021478015175635,91.83673469387756
6.004873715182394,89.79591836734694
6.0007953993974,87.75510204081633
6.0000933618568935,85.71428571428572
6.000007881571422,83.6734693877551
6.000000478536712,81.63265306122449
6.000000020896657,79.59183673469389
6.000000000656293,77.55102040816327
6.000000000014825,75.51020408163265
6.000000000000241,73.46938775510205
6.000000000000003,71.42857142857143
6.0,69.38775510204081
6.0,67.34693877551021
6.0,65.3061224489796
6.0,63.26530612244898
6.0,61.224489795918366
6.000000000000007,59.183673469387756
6.0000000000004166,57.142857142857146
6.000000000017009,55.10204081632653
6.000000000498994,53.06122448979592
6.0000000105287565,51.02040816326531
6.000000159778543,48.9795918367347
6.000001743889349,46.93877551020408
6.00001368921383,44.89795918367347
6.000077285356924,42.85714285714286
6.000313816069101,40.816326530612244
6.000916459900286,38.775510204081634
6.001924958898815,36.734693877551024
6.00290858111979,34.69387755102041
6.003166742541846,32.6530612244898
6.002520616210548,30.612244897959183
6.001647411866211,28.571428571428573
6.001507139793233,26.53061224489796
6.002692329560957,24.48979591836735
6.005101891767748,22.448979591836736
6.0079659424299825,20.408163265306122
6.010653851952781,18.367346938775512
6.013477407459069,16.3265306122449
6.0170458957246,14.285714285714286
6.021300092382619,12.244897959183675
6.025877995803664,10.204081632653061
6.030345847192429,8.16326530612245
6.033352986787037,6.122448979591837
6.033055985599438,4.081632653061225
6.028941607442969,2.0408163265306123
6.022091431666159,0.0


==> cpp_openrouter_google_gemma-3-27b-it_violin.csv <==
x,y
4.0,0.0
4.0,2.0408163265306123
4.0,4.081632653061225
4.0,6.122448979591837
4.0,8.16326530612245
4.0,10.204081632653061
4.0,12.244897959183675
4.0,14.285714285714286
4.0,16.3265306122449
4.0,18.367346938775512
4.0,20.408163265306122
4.0,22.448979591836736
4.0,24.48979591836735
4.0,26.53061224489796
4.0,28.571428571428573
4.0,30.612244897959183
4.0,32.6530612244898
4.0,34.69387755102041
4.0,36.734693877551024
4.0,38.775510204081634
4.0,40.816326530612244
4.0,42.85714285714286
4.0,44.89795918367347
4.0,46.93877551020408
4.0,48.9795918367347
4.0,51.02040816326531
4.0,53.06122448979592
4.0,55.10204081632653
4.0,57.142857142857146
4.0,59.183673469387756
4.0,61.224489795918366
4.0,63.26530612244898
4.0,65.3061224489796
4.0,67.34693877551021
4.0,69.38775510204081
4.0,71.42857142857143
4.0,73.46938775510205
4.0,75.51020408163265
4.0,77.55102040816327
4.0,79.59183673469389
4.0,81.63265306122449
4.0,83.6734693877551
4.0,85.71428571428572
4.0,87.75510204081633
4.0,89.79591836734694
4.0,91.83673469387756
4.0,93.87755102040816
4.0,95.91836734693878
4.0,97.9591836734694
4.0,100.0
4.3,100.0
4.2568138790455485,97.9591836734694
4.161105437503526,95.91836734693878
4.074062160777268,93.87755102040816
4.024950372298837,91.83673469387756
4.00615959494883,89.79591836734694
4.001114350340026,87.75510204081633
4.000147735823604,85.71428571428572
4.000014353055273,83.6734693877551
4.000001021874046,81.63265306122449
4.00000005331444,79.59183673469389
4.000000002038388,77.55102040816327
4.000000000057112,75.51020408163265
4.000000000001172,73.46938775510205
4.000000000000018,71.42857142857143
4.000000000000014,69.38775510204081
4.000000000000668,67.34693877551021
4.000000000023816,65.3061224489796
4.000000000622641,63.26530612244898
4.000000011928959,61.224489795918366
4.000000167481181,59.183673469387756
4.000001723198073,57.142857142857146
4.000012993709848,55.10204081632653
4.0000718175430325,53.06122448979592
4.000291101491387,51.02040816326531
4.000866652804961,48.9795918367347
4.001904186816399,46.93877551020408
4.003133501036309,44.89795918367347
4.004032573143661,42.85714285714286
4.0045170594164725,40.816326530612244
4.005196009988885,38.775510204081634
4.0066198401152295,36.734693877551024
4.008759733893772,34.69387755102041
4.0115915836735345,32.6530612244898
4.01555369991942,30.612244897959183
4.020761378590686,28.571428571428573
4.026057833794693,26.53061224489796
4.029555711215851,24.48979591836735
4.030236442882517,22.448979591836736
4.028605322493493,20.408163265306122
4.025851072858921,18.367346938775512
4.023202014060678,16.3265306122449
4.022223012147101,14.285714285714286
4.024100899683777,12.244897959183675
4.027626993864329,10.204081632653061
4.029471832697253,8.16326530612245
4.027676574581252,6.122448979591837
4.023539581586268,4.081632653061225
4.019175954173539,2.0408163265306123
4.014899255155479,0.0


==> python_Qwen_Qwen3-235B-A22B-fp8-tput_violin.csv <==
x,y
0.7,0.0
0.7519379883062614,2.0408163265306123
0.8597582219011286,4.081632653061225
0.9457900842870959,6.122448979591837
0.9856634836523145,8.16326530612245
0.9973279670274793,10.204081632653061
0.9991921633680871,12.244897959183675
0.9979806817258585,14.285714285714286
0.9942903890522506,16.3265306122449
0.9883338919988198,18.367346938775512
0.9822964710771894,20.408163265306122
0.9781732672533892,22.448979591836736
0.9749970991052794,24.48979591836735
0.971448343615537,26.53061224489796
0.9686230992303871,28.571428571428573
0.9665693936364057,30.612244897959183
0.9618009114964893,32.6530612244898
0.9513901233579961,34.69387755102041
0.9371526323335582,36.734693877551024
0.9238338091517203,38.775510204081634
0.9145530357836712,40.816326530612244
0.909260017218398,42.85714285714286
0.9057641972142323,44.89795918367347
0.9025989385749806,46.93877551020408
0.902423625556219,48.9795918367347
0.9094306291867666,51.02040816326531
0.9235032125140006,53.06122448979592
0.9399138166157824,55.10204081632653
0.9516232189106649,57.142857142857146
0.9515798976912291,59.183673469387756
0.9375757700662388,61.224489795918366
0.9150768316019192,63.26530612244898
0.8956562278232328,65.3061224489796
0.8904361803106171,67.34693877551021
0.8983774394750565,69.38775510204081
0.9072230112016895,71.42857142857143
0.9115583459040341,73.46938775510205
0.9178367949290617,75.51020408163265
0.9289603001283666,77.55102040816327
0.9373079289527508,79.59183673469389
0.9358735256014288,81.63265306122449
0.9282129639319225,83.6734693877551
0.9242817612776589,85.71428571428572
0.929109601993154,87.75510204081633
0.9397331634543843,89.79591836734694
0.9512751517206772,91.83673469387756
0.9603229777082865,93.87755102040816
0.9664560789150668,95.91836734693878
0.9731358833138575,97.9591836734694
0.982411817806032,100.0
1.0,100.0
1.0,97.9591836734694
1.0,95.91836734693878
1.0,93.87755102040816
1.0,91.83673469387756
1.0,89.79591836734694
1.0,87.75510204081633
1.0,85.71428571428572
1.0,83.6734693877551
1.0,81.63265306122449
1.0,79.59183673469389
1.0,77.55102040816327
1.0,75.51020408163265
1.0,73.46938775510205
1.0,71.42857142857143
1.0,69.38775510204081
1.0,67.34693877551021
1.0,65.3061224489796
1.0,63.26530612244898
1.0,61.224489795918366
1.0,59.183673469387756
1.0,57.142857142857146
1.0,55.10204081632653
1.0,53.06122448979592
1.0,51.02040816326531
1.0,48.9795918367347
1.0,46.93877551020408
1.0,44.89795918367347
1.0,42.85714285714286
1.0,40.816326530612244
1.0,38.775510204081634
1.0,36.734693877551024
1.0,34.69387755102041
1.0,32.6530612244898
1.0,30.612244897959183
1.0,28.571428571428573
1.0,26.53061224489796
1.0,24.48979591836735
1.0,22.448979591836736
1.0,20.408163265306122
1.0,18.367346938775512
1.0,16.3265306122449
1.0,14.285714285714286
1.0,12.244897959183675
1.0,10.204081632653061
1.0,8.16326530612245
1.0,6.122448979591837
1.0,4.081632653061225
1.0,2.0408163265306123
1.0,0.0


==> python_deepseek-ai_DeepSeek-R1-Distill-Llama-70B_violin.csv <==
x,y
-0.3,0.0
-0.2646349668332248,2.0408163265306123
-0.18164571098643634,4.081632653061225
-0.09701860239800626,6.122448979591837
-0.04032151375206573,8.16326530612245
-0.013039791499390994,10.204081632653061
-0.0032814031988404467,12.244897959183675
-0.0006427957672220989,14.285714285714286
-0.00010008808793892316,16.3265306122449
-2.566435159775981e-05,18.367346938775512
-7.135003086323582e-05,20.408163265306122
-0.00027348914951736775,22.448979591836736
-0.0008277693726958624,24.48979591836735
-0.0019508779553793526,26.53061224489796
-0.0035836749442644668,28.571428571428573
-0.0051566422741174565,30.612244897959183
-0.005927600564968236,32.6530612244898
-0.005846392208657812,34.69387755102041
-0.005982958507435566,36.734693877551024
-0.007784241452669689,38.775510204081634
-0.01174900222926072,40.816326530612244
-0.016812073430617455,42.85714285714286
-0.02104465079048876,44.89795918367347
-0.02303772685632333,46.93877551020408
-0.02278133404156905,48.9795918367347
-0.021388316409372467,51.02040816326531
-0.019999426961344272,53.06122448979592
-0.018990774893795404,55.10204081632653
-0.01838622125594418,57.142857142857146
-0.018726139109170935,59.183673469387756
-0.0207797458410722,61.224489795918366
-0.02447691057084732,63.26530612244898
-0.029053669593839992,65.3061224489796
-0.03436000099249675,67.34693877551021
-0.04136102837593113,69.38775510204081
-0.051515477478573234,71.42857142857143
-0.06609342993437316,73.46938775510205
-0.08527055585942019,75.51020408163265
-0.10668669605395495,77.55102040816327
-0.12506528555022028,79.59183673469389
-0.1346293742076645,81.63265306122449
-0.133075886686874,83.6734693877551
-0.1233676364797053,85.71428571428572
-0.11120607891861724,87.75510204081633
-0.10045797768466372,89.79591836734694
-0.09087978266735723,91.83673469387756
-0.0797293038278934,93.87755102040816
-0.0649826467842241,95.91836734693878
-0.04730895270069072,97.9591836734694
-0.029769158002178484,100.0
0.0,100.0
0.0,97.9591836734694
0.0,95.91836734693878
0.0,93.87755102040816
0.0,91.83673469387756
0.0,89.79591836734694
0.0,87.75510204081633
0.0,85.71428571428572
0.0,83.6734693877551
0.0,81.63265306122449
0.0,79.59183673469389
0.0,77.55102040816327
0.0,75.51020408163265
0.0,73.46938775510205
0.0,71.42857142857143
0.0,69.38775510204081
0.0,67.34693877551021
0.0,65.3061224489796
0.0,63.26530612244898
0.0,61.224489795918366
0.0,59.183673469387756
0.0,57.142857142857146
0.0,55.10204081632653
0.0,53.06122448979592
0.0,51.02040816326531
0.0,48.9795918367347
0.0,46.93877551020408
0.0,44.89795918367347
0.0,42.85714285714286
0.0,40.816326530612244
0.0,38.775510204081634
0.0,36.734693877551024
0.0,34.69387755102041
0.0,32.6530612244898
0.0,30.612244897959183
0.0,28.571428571428573
0.0,26.53061224489796
0.0,24.48979591836735
0.0,22.448979591836736
0.0,20.408163265306122
0.0,18.367346938775512
0.0,16.3265306122449
0.0,14.285714285714286
0.0,12.244897959183675
0.0,10.204081632653061
0.0,8.16326530612245
0.0,6.122448979591837
0.0,4.081632653061225
0.0,2.0408163265306123
0.0,0.0


==> python_deepseek-ai_DeepSeek-V3_violin.csv <==
x,y
0.7054745658716823,0.0
0.7297478217004509,2.0408163265306123
0.7912106230952886,4.081632653061225
0.8641872978873018,6.122448979591837
0.9256184578330021,8.16326530612245
0.9657008969058734,10.204081632653061
0.9866834064171521,12.244897959183675
0.9956469232534254,14.285714285714286
0.9988019021207633,16.3265306122449
0.9997223606107905,18.367346938775512
0.9999458294490714,20.408163265306122
0.9999911002368415,22.448979591836736
0.9999987612052602,24.48979591836735
0.9999997940407686,26.53061224489796
0.9999995705186966,28.571428571428573
0.9999976784202641,30.612244897959183
0.9999890872414947,32.6530612244898
0.9999567895253663,34.69387755102041
0.9998559412881595,36.734693877551024
0.9995956260124536,38.775510204081634
0.9990443010243832,40.816326530612244
0.9980982314930664,42.85714285714286
0.9968135235088047,44.89795918367347
0.9955037200647355,46.93877551020408
0.9946533355386917,48.9795918367347
0.9946271210810977,51.02040816326531
0.995386155116436,53.06122448979592
0.9964682543548444,55.10204081632653
0.9972536021324041,57.142857142857146
0.9972974416891446,59.183673469387756
0.9965230371372689,61.224489795918366
0.995210489867955,63.26530612244898
0.9937919009054575,65.3061224489796
0.9925313298531095,67.34693877551021
0.9913046636900971,69.38775510204081
0.9897063091711734,71.42857142857143
0.9874502489845176,73.46938775510205
0.9847510376799632,75.51020408163265
0.9823754107516567,77.55102040816327
0.9812846981598297,79.59183673469389
0.9820016263909874,81.63265306122449
0.9839160467683529,83.6734693877551
0.98464585531149,85.71428571428572
0.9794562167427773,87.75510204081633
0.9612024868026077,89.79591836734694
0.922397333720228,91.83673469387756
0.8609161189352068,93.87755102040816
0.7870784945422792,95.91836734693878
0.7246634181146414,97.9591836734694
0.7,100.0
1.0,100.0
1.0,97.9591836734694
1.0,95.91836734693878
1.0,93.87755102040816
1.0,91.83673469387756
1.0,89.79591836734694
1.0,87.75510204081633
1.0,85.71428571428572
1.0,83.6734693877551
1.0,81.63265306122449
1.0,79.59183673469389
1.0,77.55102040816327
1.0,75.51020408163265
1.0,73.46938775510205
1.0,71.42857142857143
1.0,69.38775510204081
1.0,67.34693877551021
1.0,65.3061224489796
1.0,63.26530612244898
1.0,61.224489795918366
1.0,59.183673469387756
1.0,57.142857142857146
1.0,55.10204081632653
1.0,53.06122448979592
1.0,51.02040816326531
1.0,48.9795918367347
1.0,46.93877551020408
1.0,44.89795918367347
1.0,42.85714285714286
1.0,40.816326530612244
1.0,38.775510204081634
1.0,36.734693877551024
1.0,34.69387755102041
1.0,32.6530612244898
1.0,30.612244897959183
1.0,28.571428571428573
1.0,26.53061224489796
1.0,24.48979591836735
1.0,22.448979591836736
1.0,20.408163265306122
1.0,18.367346938775512
1.0,16.3265306122449
1.0,14.285714285714286
1.0,12.244897959183675
1.0,10.204081632653061
1.0,8.16326530612245
1.0,6.122448979591837
1.0,4.081632653061225
1.0,2.0408163265306123
1.0,0.0


==> python_deepseek-reasoner_violin.csv <==
x,y
1.8520000291739316,0.0
1.865511964269257,2.0408163265306123
1.8990863969202327,4.081632653061225
1.937474119467519,6.122448979591837
1.968010020506779,8.16326530612245
1.9864851214168122,10.204081632653061
1.9952852966009946,12.244897959183675
1.9986418721775074,14.285714285714286
1.9996769490984485,16.3265306122449
1.999936548000809,18.367346938775512
1.999989708854839,20.408163265306122
1.9999986217559071,22.448979591836736
1.999999847583278,24.48979591836735
1.9999999860817979,26.53061224489796
1.9999999989505064,28.571428571428573
1.9999999999345364,30.612244897959183
1.9999999999943816,32.6530612244898
1.9999999999641735,34.69387755102041
1.9999999995344788,36.734693877551024
1.9999999949853424,38.775510204081634
1.9999999553941592,40.816326530612244
1.9999996723680136,42.85714285714286
1.999998012875322,44.89795918367347
1.9999900480389403,46.93877551020408
1.9999588434969042,48.9795918367347
1.9998594537040346,51.02040816326531
1.999603660577909,53.06122448979592
1.999076932893313,55.10204081632653
1.9982238314945486,57.142857142857146
1.9971727442091194,59.183673469387756
1.9962618276315365,61.224489795918366
1.9958397055204238,63.26530612244898
1.9959422389294834,65.3061224489796
1.9961619221837046,67.34693877551021
1.9959102125488508,69.38775510204081
1.9949031241747486,71.42857142857143
1.9934688693153506,73.46938775510205
1.9923928628276883,75.51020408163265
1.9923784348012596,77.55102040816327
1.9935386914309436,79.59183673469389
1.9953036641387487,81.63265306122449
1.9966335713665349,83.6734693877551
1.995901582452322,85.71428571428572
1.9898858922500808,87.75510204081633
1.9724125488378117,89.79591836734694
1.9351001249559268,91.83673469387756
1.8732451240698569,93.87755102040816
1.795442772595959,95.91836734693878
1.727388683927908,97.9591836734694
1.7,100.0
2.0,100.0
2.0,97.9591836734694
2.0,95.91836734693878
2.0,93.87755102040816
2.0,91.83673469387756
2.0,89.79591836734694
2.0,87.75510204081633
2.0,85.71428571428572
2.0,83.6734693877551
2.0,81.63265306122449
2.0,79.59183673469389
2.0,77.55102040816327
2.0,75.51020408163265
2.0,73.46938775510205
2.0,71.42857142857143
2.0,69.38775510204081
2.0,67.34693877551021
2.0,65.3061224489796
2.0,63.26530612244898
2.0,61.224489795918366
2.0,59.183673469387756
2.0,57.142857142857146
2.0,55.10204081632653
2.0,53.06122448979592
2.0,51.02040816326531
2.0,48.9795918367347
2.0,46.93877551020408
2.0,44.89795918367347
2.0,42.85714285714286
2.0,40.816326530612244
2.0,38.775510204081634
2.0,36.734693877551024
2.0,34.69387755102041
2.0,32.6530612244898
2.0,30.612244897959183
2.0,28.571428571428573
2.0,26.53061224489796
2.0,24.48979591836735
2.0,22.448979591836736
2.0,20.408163265306122
2.0,18.367346938775512
2.0,16.3265306122449
2.0,14.285714285714286
2.0,12.244897959183675
2.0,10.204081632653061
2.0,8.16326530612245
2.0,6.122448979591837
2.0,4.081632653061225
2.0,2.0408163265306123
2.0,0.0


==> python_gemini-2.5-flash-preview-04-17_violin.csv <==
x,y
2.7,0.0
2.7454635538831234,2.0408163265306123
2.844533743827378,4.081632653061225
2.9316435110942396,6.122448979591837
2.9783638094662104,8.16326530612245
2.995070086307743,10.204081632653061
2.999191352639524,12.244897959183675
2.9999043869015223,14.285714285714286
2.9999902404985934,16.3265306122449
2.9999844986477697,18.367346938775512
2.999901343725022,20.408163265306122
2.999533245179312,22.448979591836736
2.9984099374433955,24.48979591836735
2.9961001000093157,26.53061224489796
2.993108648990073,28.571428571428573
2.991188046583219,30.612244897959183
2.9916173224124853,32.6530612244898
2.993080671667319,34.69387755102041
2.9921667330178088,36.734693877551024
2.9859247906256714,38.775510204081634
2.9735650510805156,40.816326530612244
2.9560723139588885,42.85714285714286
2.9355697446775935,44.89795918367347
2.916639818866694,46.93877551020408
2.906222067772146,48.9795918367347
2.908430150583257,51.02040816326531
2.9201753677012423,53.06122448979592
2.933655714621626,55.10204081632653
2.941956810947143,57.142857142857146
2.9415803468792214,59.183673469387756
2.9315736581845884,61.224489795918366
2.91406275683259,63.26530612244898
2.8955941129265876,65.3061224489796
2.882842094543504,67.34693877551021
2.8772636882942213,69.38775510204081
2.87689177184866,71.42857142857143
2.8794452041709353,73.46938775510205
2.881814317601366,75.51020408163265
2.8803909118338393,77.55102040816327
2.8742215802075535,79.59183673469389
2.8682896144373253,81.63265306122449
2.8712270801937674,83.6734693877551
2.886584113316284,85.71428571428572
2.9090995275688294,87.75510204081633
2.9307606826528705,89.79591836734694
2.946202208251109,91.83673469387756
2.954076745999104,93.87755102040816
2.9582087689630345,95.91836734693878
2.9648867980066034,97.9591836734694
2.975990564249833,100.0
3.0,100.0
3.0,97.9591836734694
3.0,95.91836734693878
3.0,93.87755102040816
3.0,91.83673469387756
3.0,89.79591836734694
3.0,87.75510204081633
3.0,85.71428571428572
3.0,83.6734693877551
3.0,81.63265306122449
3.0,79.59183673469389
3.0,77.55102040816327
3.0,75.51020408163265
3.0,73.46938775510205
3.0,71.42857142857143
3.0,69.38775510204081
3.0,67.34693877551021
3.0,65.3061224489796
3.0,63.26530612244898
3.0,61.224489795918366
3.0,59.183673469387756
3.0,57.142857142857146
3.0,55.10204081632653
3.0,53.06122448979592
3.0,51.02040816326531
3.0,48.9795918367347
3.0,46.93877551020408
3.0,44.89795918367347
3.0,42.85714285714286
3.0,40.816326530612244
3.0,38.775510204081634
3.0,36.734693877551024
3.0,34.69387755102041
3.0,32.6530612244898
3.0,30.612244897959183
3.0,28.571428571428573
3.0,26.53061224489796
3.0,24.48979591836735
3.0,22.448979591836736
3.0,20.408163265306122
3.0,18.367346938775512
3.0,16.3265306122449
3.0,14.285714285714286
3.0,12.244897959183675
3.0,10.204081632653061
3.0,8.16326530612245
3.0,6.122448979591837
3.0,4.081632653061225
3.0,2.0408163265306123
3.0,0.0


==> python_gemini-2.5-pro-preview-03-25_violin.csv <==
x,y
-0.14371833457807867,0.0
-0.1304034668720976,2.0408163265306123
-0.09741369628239782,4.081632653061225
-0.05991076028731507,6.122448979591837
-0.030334969503364343,8.16326530612245
-0.012645506167146187,10.204081632653061
-0.004339930713602364,12.244897959183675
-0.0012262620776806018,14.285714285714286
-0.00028525792773637283,16.3265306122449
-5.46318706398736e-05,18.367346938775512
-8.614068939193512e-06,20.408163265306122
-1.1182130034262634e-06,22.448979591836736
-1.1950736112236328e-07,24.48979591836735
-1.0515228112883795e-08,26.53061224489796
-7.617222887797906e-10,28.571428571428573
-4.5428516966407e-11,30.612244897959183
-2.2305912484415627e-12,32.6530612244898
-9.108938100151085e-14,34.69387755102041
-2.7153848573222228e-14,36.734693877551024
-5.215393897664062e-13,38.775510204081634
-9.268739457841084e-12,40.816326530612244
-1.3563647044557916e-10,42.85714285714286
-1.6341290674798082e-09,44.89795918367347
-1.620877958789861e-08,46.93877551020408
-1.323636230785435e-07,48.9795918367347
-8.899018634264055e-07,51.02040816326531
-4.92575542321582e-06,53.06122448979592
-2.2447431295829458e-05,55.10204081632653
-8.422472089378657e-05,57.142857142857146
-0.0002602172047126747,59.183673469387756
-0.0006621847374795231,61.224489795918366
-0.0013890336491983717,63.26530612244898
-0.0024071227916689568,65.3061224489796
-0.003467501741575775,67.34693877551021
-0.004222586842693686,69.38775510204081
-0.004535597054813032,71.42857142857143
-0.004685278710636625,73.46938775510205
-0.0051663582634484265,75.51020408163265
-0.006204126758193586,77.55102040816327
-0.007480176916935911,79.59183673469389
-0.008427741783442416,81.63265306122449
-0.0089625485477831,83.6734693877551
-0.010310613997006375,85.71428571428572
-0.015908464677460203,87.75510204081633
-0.032261216649779476,89.79591836734694
-0.06804786442152498,91.83673469387756
-0.12842350041750153,93.87755102040816
-0.2052825185392065,95.91836734693878
-0.27295574273439926,97.9591836734694
-0.3,100.0
0.0,100.0
0.0,97.9591836734694
0.0,95.91836734693878
0.0,93.87755102040816
0.0,91.83673469387756
0.0,89.79591836734694
0.0,87.75510204081633
0.0,85.71428571428572
0.0,83.6734693877551
0.0,81.63265306122449
0.0,79.59183673469389
0.0,77.55102040816327
0.0,75.51020408163265
0.0,73.46938775510205
0.0,71.42857142857143
0.0,69.38775510204081
0.0,67.34693877551021
0.0,65.3061224489796
0.0,63.26530612244898
0.0,61.224489795918366
0.0,59.183673469387756
0.0,57.142857142857146
0.0,55.10204081632653
0.0,53.06122448979592
0.0,51.02040816326531
0.0,48.9795918367347
0.0,46.93877551020408
0.0,44.89795918367347
0.0,42.85714285714286
0.0,40.816326530612244
0.0,38.775510204081634
0.0,36.734693877551024
0.0,34.69387755102041
0.0,32.6530612244898
0.0,30.612244897959183
0.0,28.571428571428573
0.0,26.53061224489796
0.0,24.48979591836735
0.0,22.448979591836736
0.0,20.408163265306122
0.0,18.367346938775512
0.0,16.3265306122449
0.0,14.285714285714286
0.0,12.244897959183675
0.0,10.204081632653061
0.0,8.16326530612245
0.0,6.122448979591837
0.0,4.081632653061225
0.0,2.0408163265306123
0.0,0.0


==> python_meta-llama_Llama-4-Maverick-17B-128E-Instruct-FP8_violin.csv <==
x,y
4.732896355764261,0.0
4.7571066522336585,2.0408163265306123
4.81734819197875,4.081632653061225
4.886416523470369,6.122448979591837
4.941576746405072,8.16326530612245
4.975091844971284,10.204081632653061
4.991026638794132,12.244897959183675
4.996803894017487,14.285714285714286
4.997905560464377,16.3265306122449
4.997106187991563,18.367346938775512
4.9956964959269445,20.408163265306122
4.994523954929516,22.448979591836736
4.994214037663691,24.48979591836735
4.994929997443682,26.53061224489796
4.996271492005711,28.571428571428573
4.99753712201028,30.612244897959183
4.998082923814248,32.6530612244898
4.997487242843895,34.69387755102041
4.995599741398272,36.734693877551024
4.99268551261672,38.775510204081634
4.989547115137458,40.816326530612244
4.98725875407536,42.85714285714286
4.986526922587153,44.89795918367347
4.9872837411806215,46.93877551020408
4.988956666947616,48.9795918367347
4.991026347332143,51.02040816326531
4.993202077987086,53.06122448979592
4.995190341889835,55.10204081632653
4.996547300799027,57.142857142857146
4.996838200469681,59.183673469387756
4.995886976726624,61.224489795918366
4.993862585595912,63.26530612244898
4.991134675210653,65.3061224489796
4.9880021815504865,67.34693877551021
4.984532878914282,69.38775510204081
4.9807011296162305,71.42857142857143
4.976709455959614,73.46938775510205
4.973146521223599,75.51020408163265
4.97073440666043,77.55102040816327
4.969721979992938,79.59183673469389
4.969251936347596,81.63265306122449
4.9670555194458785,83.6734693877551
4.959481655409918,85.71428571428572
4.9416233088235355,87.75510204081633
4.908064714167837,89.79591836734694
4.8559628721955415,91.83673469387756
4.79086305024626,93.87755102040816
4.730629694779754,95.91836734693878
4.7,97.9591836734694
4.715385544946937,100.0
5.0,100.0
5.0,97.9591836734694
5.0,95.91836734693878
5.0,93.87755102040816
5.0,91.83673469387756
5.0,89.79591836734694
5.0,87.75510204081633
5.0,85.71428571428572
5.0,83.6734693877551
5.0,81.63265306122449
5.0,79.59183673469389
5.0,77.55102040816327
5.0,75.51020408163265
5.0,73.46938775510205
5.0,71.42857142857143
5.0,69.38775510204081
5.0,67.34693877551021
5.0,65.3061224489796
5.0,63.26530612244898
5.0,61.224489795918366
5.0,59.183673469387756
5.0,57.142857142857146
5.0,55.10204081632653
5.0,53.06122448979592
5.0,51.02040816326531
5.0,48.9795918367347
5.0,46.93877551020408
5.0,44.89795918367347
5.0,42.85714285714286
5.0,40.816326530612244
5.0,38.775510204081634
5.0,36.734693877551024
5.0,34.69387755102041
5.0,32.6530612244898
5.0,30.612244897959183
5.0,28.571428571428573
5.0,26.53061224489796
5.0,24.48979591836735
5.0,22.448979591836736
5.0,20.408163265306122
5.0,18.367346938775512
5.0,16.3265306122449
5.0,14.285714285714286
5.0,12.244897959183675
5.0,10.204081632653061
5.0,8.16326530612245
5.0,6.122448979591837
5.0,4.081632653061225
5.0,2.0408163265306123
5.0,0.0


==> python_meta-llama_Llama-4-Scout-17B-16E-Instruct_violin.csv <==
x,y
5.7,0.0
5.72964503066319,2.0408163265306123
5.802132844236946,4.081632653061225
5.8823911329802625,6.122448979591837
5.9432267274773976,8.16326530612245
5.9777344834675885,10.204081632653061
5.992871958547726,12.244897959183675
5.99801472035282,14.285714285714286
5.999163818112447,16.3265306122449
5.998853432004429,18.367346938775512
5.997888904871136,20.408163265306122
5.996679344253048,22.448979591836736
5.995742024783539,24.48979591836735
5.995563288009283,26.53061224489796
5.996237889492898,28.571428571428573
5.997375827915111,30.612244897959183
5.998394400411673,32.6530612244898
5.998861971810621,34.69387755102041
5.998613900727065,36.734693877551024
5.99773435036371,38.775510204081634
5.996570684819001,40.816326530612244
5.995678323674749,42.85714285714286
5.995520214294288,44.89795918367347
5.996077283046133,46.93877551020408
5.996759959066492,48.9795918367347
5.996735612518859,51.02040816326531
5.995395738375743,53.06122448979592
5.992676056440216,55.10204081632653
5.989124219014057,57.142857142857146
5.985682606352167,59.183673469387756
5.9832603165786535,61.224489795918366
5.982342220375112,63.26530612244898
5.982826151175155,65.3061224489796
5.984062596705045,67.34693877551021
5.98509580628663,69.38775510204081
5.9851758063101,71.42857142857143
5.984264217497638,73.46938775510205
5.9829702827462095,75.51020408163265
5.981836287320691,77.55102040816327
5.980607178948712,79.59183673469389
5.978133403732368,81.63265306122449
5.972911145627091,83.6734693877551
5.963628901966625,85.71428571428572
5.949250341245966,87.75510204081633
5.929272053742026,89.79591836734694
5.905207742127627,91.83673469387756
5.882490223809633,93.87755102040816
5.86982323386087,95.91836734693878
5.8744297630841045,97.9591836734694
5.8964117519230905,100.0
6.0,100.0
6.0,97.9591836734694
6.0,95.91836734693878
6.0,93.87755102040816
6.0,91.83673469387756
6.0,89.79591836734694
6.0,87.75510204081633
6.0,85.71428571428572
6.0,83.6734693877551
6.0,81.63265306122449
6.0,79.59183673469389
6.0,77.55102040816327
6.0,75.51020408163265
6.0,73.46938775510205
6.0,71.42857142857143
6.0,69.38775510204081
6.0,67.34693877551021
6.0,65.3061224489796
6.0,63.26530612244898
6.0,61.224489795918366
6.0,59.183673469387756
6.0,57.142857142857146
6.0,55.10204081632653
6.0,53.06122448979592
6.0,51.02040816326531
6.0,48.9795918367347
6.0,46.93877551020408
6.0,44.89795918367347
6.0,42.85714285714286
6.0,40.816326530612244
6.0,38.775510204081634
6.0,36.734693877551024
6.0,34.69387755102041
6.0,32.6530612244898
6.0,30.612244897959183
6.0,28.571428571428573
6.0,26.53061224489796
6.0,24.48979591836735
6.0,22.448979591836736
6.0,20.408163265306122
6.0,18.367346938775512
6.0,16.3265306122449
6.0,14.285714285714286
6.0,12.244897959183675
6.0,10.204081632653061
6.0,8.16326530612245
6.0,6.122448979591837
6.0,4.081632653061225
6.0,2.0408163265306123
6.0,0.0


==> python_openrouter_google_gemma-3-27b-it_violin.csv <==
x,y
3.7,0.0
3.736201006393778,2.0408163265306123
3.8206386738961755,4.081632653061225
3.90570492918447,6.122448979591837
3.9616673697840397,8.16326530612245
3.9879419565324676,10.204081632653061
3.997021769056253,12.244897959183675
3.999254675116161,14.285714285714286
3.9993328879331433,16.3265306122449
3.9986244801503354,18.367346938775512
3.997540025893667,20.408163265306122
3.9965779630793152,22.448979591836736
3.9963173973533728,24.48979591836735
3.9969303186232077,26.53061224489796
3.9979913594164307,28.571428571428573
3.99885160572029,30.612244897959183
3.999046526971982,32.6530612244898
3.9983437185157715,34.69387755102041
3.9967335030514346,36.734693877551024
3.9946588401080287,38.775510204081634
3.993096785590098,40.816326530612244
3.992981817067841,42.85714285714286
3.9943815152732807,44.89795918367347
3.9964162421408918,46.93877551020408
3.9980205130228303,48.9795918367347
3.9986232281322986,51.02040816326531
3.9982313336063386,53.06122448979592
3.9972723209360037,55.10204081632653
3.9964437738684913,57.142857142857146
3.996352313374221,59.183673469387756
3.997032490858586,61.224489795918366
3.997897357365028,63.26530612244898
3.9982423223457295,65.3061224489796
3.997790265584712,67.34693877551021
3.996865592497994,69.38775510204081
3.996107877704168,71.42857142857143
3.995831222206373,73.46938775510205
3.9955310019790913,75.51020408163265
3.994062147398396,77.55102040816327
3.990200638421694,79.59183673469389
3.9829512613759035,81.63265306122449
3.971869238191816,83.6734693877551
3.9579572835145513,85.71428571428572
3.9441437449554875,87.75510204081633
3.9339162083809054,89.79591836734694
3.9294113141222797,91.83673469387756
3.9313374722040444,93.87755102040816
3.9397584083519206,95.91836734693878
3.953484539842021,97.9591836734694
3.9692516280482475,100.0
4.0,100.0
4.0,97.9591836734694
4.0,95.91836734693878
4.0,93.87755102040816
4.0,91.83673469387756
4.0,89.79591836734694
4.0,87.75510204081633
4.0,85.71428571428572
4.0,83.6734693877551
4.0,81.63265306122449
4.0,79.59183673469389
4.0,77.55102040816327
4.0,75.51020408163265
4.0,73.46938775510205
4.0,71.42857142857143
4.0,69.38775510204081
4.0,67.34693877551021
4.0,65.3061224489796
4.0,63.26530612244898
4.0,61.224489795918366
4.0,59.183673469387756
4.0,57.142857142857146
4.0,55.10204081632653
4.0,53.06122448979592
4.0,51.02040816326531
4.0,48.9795918367347
4.0,46.93877551020408
4.0,44.89795918367347
4.0,42.85714285714286
4.0,40.816326530612244
4.0,38.775510204081634
4.0,36.734693877551024
4.0,34.69387755102041
4.0,32.6530612244898
4.0,30.612244897959183
4.0,28.571428571428573
4.0,26.53061224489796
4.0,24.48979591836735
4.0,22.448979591836736
4.0,20.408163265306122
4.0,18.367346938775512
4.0,16.3265306122449
4.0,14.285714285714286
4.0,12.244897959183675
4.0,10.204081632653061
4.0,8.16326530612245
4.0,6.122448979591837
4.0,4.081632653061225
4.0,2.0408163265306123
4.0,0.0

